Demystifying SGD with Doubly Stochastic Gradients

Optimization objectives in the form of a sum of intractable expectations are rising in importance (e.g., diffusion models, variational autoencoders, and many more), a setting also known as "finite sum with infinite data." For these problems, a popular strategy is to employ SGD with doubly stochastic gradients (doubly SGD): the expectations are estimated using the gradient estimator of each component, while the sum is estimated by subsampling over these estimators. Despite its popularity, little is known about the convergence properties of doubly SGD, except under strong assumptions such as bounded variance. In this work, we establish the convergence of doubly SGD with independent minibatching and random reshuffling under general conditions, which encompasses dependent component gradient estimators. In particular, for dependent estimators, our analysis allows fined-grained analysis of the effect correlations. As a result, under a per-iteration computational budget of $b \times m$, where $b$ is the minibatch size and $m$ is the number of Monte Carlo samples, our analysis suggests where one should invest most of the budget in general. Furthermore, we prove that random reshuffling (RR) improves the complexity dependence on the subsampling noise.

==> data/med--3.0-16.csv <==
2048.0 -111.42581207508007
1024.0 -112.1929877930445
512.0 -114.1892495521614
256.0 -116.17764152662502
128.0 -118.00214481338949
64.0 -120.12711551842955


==> data/med--3.0-32.csv <==
2048.0 -108.89119330752564
1024.0 -109.9264998297034
512.0 -111.1733779179745
256.0 -112.40762212173749
128.0 -114.42277985604389
64.0 -115.89155254476557


==> data/med--3.0-64.csv <==
1.0 -108.89119330752564
2.0 -109.9264998297034
4.0 -111.1733779179745
8.0 -112.40762212173749
16.0 -114.42277985604389
32.0 -115.89155254476557


==> data/med--3.5-16.csv <==
2048.0 -120.73608557501554
1024.0 -121.11399399308922
512.0 -122.22805215751069
256.0 -122.74964800204768
128.0 -123.67024512642273
64.0 -124.67132608210355


==> data/med--3.5-32.csv <==
2048.0 -118.44503493868145
1024.0 -119.05489054060862
512.0 -119.372183119383
256.0 -119.59488775578586
128.0 -119.90638199822095
64.0 -120.46571518100788


==> data/med--3.5-64.csv <==
1.0 -118.44503493868145
2.0 -119.05489054060862
4.0 -119.372183119383
8.0 -119.59488775578586
16.0 -119.90638199822095
32.0 -120.46571518100788


==> data/med--4.0-16.csv <==
2048.0 -128.232886176106
1024.0 -128.615650721458
512.0 -129.72561599913269
256.0 -131.22059539699762
128.0 -132.53461332266772
64.0 -132.9302283874667


==> data/med--4.0-32.csv <==
2048.0 -126.27354592799355
1024.0 -127.46583544234394
512.0 -128.6470834792736
256.0 -129.78798074553936
128.0 -130.88567543180426
64.0 -131.19546285216362


==> data/med--4.0-64.csv <==
1.0 -126.27354592799355
2.0 -127.46583544234394
4.0 -128.6470834792736
8.0 -129.78798074553936
16.0 -130.88567543180426
32.0 -131.19546285216362


==> data/raw--3.0-16.csv <==
2048.0 -111.65980993448008
2048.0 -112.02497366023977
2048.0 -111.19181421568008
2048.0 -110.96577008514203
2048.0 -111.04080868177046
2048.0 -110.27573957994255
2048.0 -112.34963345125617
2048.0 -112.0066761829908
1024.0 -111.9357243735641
1024.0 -112.57782911174154
1024.0 -112.20675538519357
1024.0 -112.07184508707103
1024.0 -112.6173395685587
1024.0 -112.78660564777347
1024.0 -112.00533625781452
1024.0 -112.17922020089541
512.0 -113.97765273583383
512.0 -113.81363608691048
512.0 -113.49423424243024
512.0 -114.17426707237057
512.0 -114.29832472349725
512.0 -114.72376204821039
512.0 -114.20423203195223
512.0 -114.80265893446314
256.0 -115.57675141286494
256.0 -116.34848960874636
256.0 -115.91105800878385
256.0 -116.95306059279432
256.0 -116.00679344450367
256.0 -117.14159852952432
256.0 -115.63902217216375
256.0 -117.08694145427238
128.0 -118.00815298748007
128.0 -117.9961366392989
128.0 -118.57092842025516
128.0 -117.32675223530656
128.0 -117.32677818798669
128.0 -118.11883071879652
128.0 -117.42997705654861
128.0 -118.20483317635325
64.0 -119.50141314289273
64.0 -119.03252966207393
64.0 -120.31893783234057
64.0 -120.737967355154
64.0 -120.30629319781895
64.0 -120.08593339805812
64.0 -120.16829763880098
64.0 -119.6556821210342


==> data/raw--3.0-32.csv <==
2048.0 -108.95794179459577
2048.0 -109.1734282409576
2048.0 -108.73206226684418
2048.0 -108.89064476892385
2048.0 -108.76167331359055
2048.0 -108.89657316034605
2048.0 -108.89174184612745
2048.0 -108.51411340378353
1024.0 -109.48305202739273
1024.0 -109.37875301669445
1024.0 -110.01388430541502
1024.0 -109.8391153539918
1024.0 -110.61029459765572
1024.0 -110.33560625583992
1024.0 -109.83268461378454
1024.0 -110.48616010661641
512.0 -111.56414496769492
512.0 -111.06157607791812
512.0 -111.28517975803088
512.0 -111.94062047706036
512.0 -111.0389458974936
512.0 -110.51588141071721
512.0 -111.42124333736473
512.0 -110.65371529161669
256.0 -113.17983305699691
256.0 -112.53547823136913
256.0 -112.35520146047865
256.0 -111.84341610121565
256.0 -112.46004278299633
256.0 -112.64356884026824
256.0 -111.91418879360553
256.0 -112.12092834826204
128.0 -114.93092118463257
128.0 -114.84188428171849
128.0 -114.75847471562325
128.0 -114.58271368420242
128.0 -114.02812328365326
128.0 -113.84919730764251
128.0 -114.05852393081997
128.0 -114.26284602788535
64.0 -115.6554839191407
64.0 -116.15180470214302
64.0 -115.6644537648772
64.0 -115.88733167391563
64.0 -115.89577341561554
64.0 -116.14789218128332
64.0 -115.22305176058616
64.0 -116.50630579519576


==> data/raw--3.0-64.csv <==
1.0 -108.95794179459577
1.0 -109.1734282409576
1.0 -108.73206226684418
1.0 -108.89064476892385
1.0 -108.76167331359055
1.0 -108.89657316034605
1.0 -108.89174184612745
1.0 -108.51411340378353
2.0 -109.48305202739273
2.0 -109.37875301669445
2.0 -110.01388430541502
2.0 -109.8391153539918
2.0 -110.61029459765572
2.0 -110.33560625583992
2.0 -109.83268461378454
2.0 -110.48616010661641
4.0 -111.56414496769492
4.0 -111.06157607791812
4.0 -111.28517975803088
4.0 -111.94062047706036
4.0 -111.0389458974936
4.0 -110.51588141071721
4.0 -111.42124333736473
4.0 -110.65371529161669
8.0 -113.17983305699691
8.0 -112.53547823136913
8.0 -112.35520146047865
8.0 -111.84341610121565
8.0 -112.46004278299633
8.0 -112.64356884026824
8.0 -111.91418879360553
8.0 -112.12092834826204
16.0 -114.93092118463257
16.0 -114.84188428171849
16.0 -114.75847471562325
16.0 -114.58271368420242
16.0 -114.02812328365326
16.0 -113.84919730764251
16.0 -114.05852393081997
16.0 -114.26284602788535
32.0 -115.6554839191407
32.0 -116.15180470214302
32.0 -115.6644537648772
32.0 -115.88733167391563
32.0 -115.89577341561554
32.0 -116.14789218128332
32.0 -115.22305176058616
32.0 -116.50630579519576


==> data/raw--3.5-16.csv <==
2048.0 -120.7341021064006
2048.0 -120.93836668834501
2048.0 -120.73806904363047
2048.0 -120.6017262296667
2048.0 -120.40163849507827
2048.0 -120.76867638590552
2048.0 -120.81408951167867
2048.0 -120.61895763052993
1024.0 -122.32122114019394
1024.0 -120.76624103772623
1024.0 -121.1729983537137
1024.0 -120.74542310733715
1024.0 -121.5022550972932
1024.0 -120.71175897208585
1024.0 -121.05498963246477
1024.0 -121.51702073927069
512.0 -122.22961641999875
512.0 -122.22648789502264
512.0 -121.18337120718259
512.0 -122.56736968302666
512.0 -120.8624944126085
512.0 -123.90608543300364
512.0 -121.41967915490497
512.0 -122.53885148898698
256.0 -123.97265488718848
256.0 -122.46334688744577
256.0 -121.72382292785501
256.0 -122.54501226580982
256.0 -122.86488923404694
256.0 -123.69796018661027
256.0 -122.63440677004843
256.0 -124.0990850906543
128.0 -124.16165391339807
128.0 -124.15575827733947
128.0 -124.48073827046879
128.0 -123.18473197550598
128.0 -122.98904950766588
128.0 -122.88504585408504
128.0 -124.42059920245643
128.0 -123.13867861678827
64.0 -124.77267606794223
64.0 -124.60633031077644
64.0 -123.11477645317349
64.0 -125.34438502897348
64.0 -124.60334056475953
64.0 -123.88297943136017
64.0 -124.73632185343065
64.0 -124.79659253074819


==> data/raw--3.5-32.csv <==
2048.0 -118.87666084440868
2048.0 -118.67918362664454
2048.0 -118.00037032567326
2048.0 -118.80350706727691
2048.0 -118.16352044820628
2048.0 -118.7044777751665
2048.0 -118.21088625071835
2048.0 -117.79468076490166
1024.0 -119.21521442333172
1024.0 -119.02802402325806
1024.0 -119.08175705795921
1024.0 -119.10757982070184
1024.0 -118.12589732698257
1024.0 -118.6377357695118
1024.0 -118.9937025449359
1024.0 -119.18399342692466
512.0 -119.44128533154579
512.0 -119.45211371138859
512.0 -119.53483528325238
512.0 -119.37213783261379
512.0 -119.3722284061522
512.0 -119.19270733242125
512.0 -119.2035828153417
512.0 -119.31783777574068
256.0 -119.53618497828757
256.0 -119.7271358980664
256.0 -119.68869234344115
256.0 -119.81897051837237
256.0 -119.5729272816783
256.0 -119.61684822989342
256.0 -119.5434142030128
256.0 -119.50353805571584
128.0 -119.88020674512167
128.0 -118.96453392786199
128.0 -119.99850324978479
128.0 -119.93255725132022
128.0 -119.47366002239757
128.0 -120.01332125326307
128.0 -119.85464574719363
128.0 -120.12239662527949
64.0 -120.50783575753081
64.0 -120.20320401817206
64.0 -120.42359460448496
64.0 -120.5137332309617
64.0 -120.38300686979214
64.0 -120.75109533261508
64.0 -120.52366741012347
64.0 -120.21750152697531


==> data/raw--3.5-64.csv <==
1.0 -118.87666084440868
1.0 -118.67918362664454
1.0 -118.00037032567326
1.0 -118.80350706727691
1.0 -118.16352044820628
1.0 -118.7044777751665
1.0 -118.21088625071835
1.0 -117.79468076490166
2.0 -119.21521442333172
2.0 -119.02802402325806
2.0 -119.08175705795921
2.0 -119.10757982070184
2.0 -118.12589732698257
2.0 -118.6377357695118
2.0 -118.9937025449359
2.0 -119.18399342692466
4.0 -119.44128533154579
4.0 -119.45211371138859
4.0 -119.53483528325238
4.0 -119.37213783261379
4.0 -119.3722284061522
4.0 -119.19270733242125
4.0 -119.2035828153417
4.0 -119.31783777574068
8.0 -119.53618497828757
8.0 -119.7271358980664
8.0 -119.68869234344115
8.0 -119.81897051837237
8.0 -119.5729272816783
8.0 -119.61684822989342
8.0 -119.5434142030128
8.0 -119.50353805571584
16.0 -119.88020674512167
16.0 -118.96453392786199
16.0 -119.99850324978479
16.0 -119.93255725132022
16.0 -119.47366002239757
16.0 -120.01332125326307
16.0 -119.85464574719363
16.0 -120.12239662527949
32.0 -120.50783575753081
32.0 -120.20320401817206
32.0 -120.42359460448496
32.0 -120.5137332309617
32.0 -120.38300686979214
32.0 -120.75109533261508
32.0 -120.52366741012347
32.0 -120.21750152697531


==> data/raw--4.0-16.csv <==
2048.0 -128.21918435715145
2048.0 -128.30555194438796
2048.0 -128.26851615818373
2048.0 -128.24387163050434
2048.0 -128.20115018092437
2048.0 -128.22664674241142
2048.0 -128.2391256098006
2048.0 -128.2079703117225
1024.0 -128.6293562136745
1024.0 -128.67966171016278
1024.0 -128.5187605796631
1024.0 -128.66935162966038
1024.0 -128.8661267755714
1024.0 -128.50115683106029
1024.0 -128.59478143365126
1024.0 -128.6019452292415
512.0 -129.6273956384088
512.0 -129.72830438033378
512.0 -129.72292761793156
512.0 -131.10230916717094
512.0 -129.51142539653858
512.0 -130.60967246397686
512.0 -129.37654831040768
512.0 -130.03076335212893
256.0 -131.25499483457082
256.0 -130.80921713697802
256.0 -131.18619595942442
256.0 -131.3331632600363
256.0 -130.23790811035786
256.0 -131.88239589302702
256.0 -131.6231704220262
256.0 -130.11598293792798
128.0 -132.11147039387393
128.0 -132.74522227870875
128.0 -132.2014845044577
128.0 -132.65258729365152
128.0 -132.84181482080947
128.0 -132.68757990530545
128.0 -132.10402651991362
128.0 -132.41663935168393
64.0 -133.06995011134129
64.0 -132.88820966609424
64.0 -133.68096229087573
64.0 -132.88982101349347
64.0 -132.69635483829475
64.0 -132.97063576143995
64.0 -132.97932624325472
64.0 -132.7021196233451


==> data/raw--4.0-32.csv <==
2048.0 -126.36155625928124
2048.0 -126.00873242937733
2048.0 -126.28480895659331
2048.0 -126.06310127884699
2048.0 -126.26228289939378
2048.0 -126.34424619364658
2048.0 -126.00796456581041
2048.0 -126.29804334852301
1024.0 -127.45481396732825
1024.0 -127.59750593775067
1024.0 -127.61433221741949
1024.0 -127.34338271257639
1024.0 -127.31442719439958
1024.0 -127.44546327857658
1024.0 -127.50065772787845
1024.0 -127.47685691735965
512.0 -128.5033613163023
512.0 -128.53539791980944
512.0 -129.051185374458
512.0 -128.8243040304838
512.0 -128.75876903873774
512.0 -128.42155429589408
512.0 -128.2970300896678
512.0 -128.99903082834558
256.0 -129.90379008708578
256.0 -129.1452580615495
256.0 -129.67217140399296
256.0 -130.43277350556355
256.0 -129.2741407845306
256.0 -130.1832965271829
256.0 -129.418617455789
256.0 -130.29708756838323
128.0 -130.89322376252412
128.0 -130.60098565848378
128.0 -130.51465825050042
128.0 -130.87812710108443
128.0 -131.10829660629676
128.0 -130.85761473807247
128.0 -130.95945097314166
128.0 -130.94209050489056
64.0 -131.13191249955574
64.0 -131.32816827538701
64.0 -131.17753600590376
64.0 -131.16593333854678
64.0 -131.25761274628454
64.0 -131.3689152649485
64.0 -131.21338969842347
64.0 -131.1051439288981


==> data/raw--4.0-64.csv <==
1.0 -126.36155625928124
1.0 -126.00873242937733
1.0 -126.28480895659331
1.0 -126.06310127884699
1.0 -126.26228289939378
1.0 -126.34424619364658
1.0 -126.00796456581041
1.0 -126.29804334852301
2.0 -127.45481396732825
2.0 -127.59750593775067
2.0 -127.61433221741949
2.0 -127.34338271257639
2.0 -127.31442719439958
2.0 -127.44546327857658
2.0 -127.50065772787845
2.0 -127.47685691735965
4.0 -128.5033613163023
4.0 -128.53539791980944
4.0 -129.051185374458
4.0 -128.8243040304838
4.0 -128.75876903873774
4.0 -128.42155429589408
4.0 -128.2970300896678
4.0 -128.99903082834558
8.0 -129.90379008708578
8.0 -129.1452580615495
8.0 -129.67217140399296
8.0 -130.43277350556355
8.0 -129.2741407845306
8.0 -130.1832965271829
8.0 -129.418617455789
8.0 -130.29708756838323
16.0 -130.89322376252412
16.0 -130.60098565848378
16.0 -130.51465825050042
16.0 -130.87812710108443
16.0 -131.10829660629676
16.0 -130.85761473807247
16.0 -130.95945097314166
16.0 -130.94209050489056
32.0 -131.13191249955574
32.0 -131.32816827538701
32.0 -131.17753600590376
32.0 -131.16593333854678
32.0 -131.25761274628454
32.0 -131.3689152649485
32.0 -131.21338969842347
32.0 -131.1051439288981


==> data/raw_-3.0_16.csv <==
1.0,-108.95794179459577
1.0,-109.1734282409576
1.0,-108.73206226684418
1.0,-108.89064476892385
1.0,-108.76167331359055
1.0,-108.89657316034605
1.0,-108.89174184612745
1.0,-108.51411340378353
2.0,-109.48305202739273
2.0,-109.37875301669445
2.0,-110.01388430541502
2.0,-109.8391153539918
2.0,-110.61029459765572
2.0,-110.33560625583992
2.0,-109.83268461378454
2.0,-110.48616010661641
4.0,-111.56414496769492
4.0,-111.06157607791812
4.0,-111.28517975803088
4.0,-111.94062047706036
4.0,-111.0389458974936
4.0,-110.51588141071721
4.0,-111.42124333736473
4.0,-110.65371529161669
8.0,-113.17983305699691
8.0,-112.53547823136913
8.0,-112.35520146047865
8.0,-111.84341610121565
8.0,-112.46004278299633
8.0,-112.64356884026824
8.0,-111.91418879360553
8.0,-112.12092834826204
16.0,-114.93092118463257
16.0,-114.84188428171849
16.0,-114.75847471562325
16.0,-114.58271368420242
16.0,-114.02812328365326
16.0,-113.84919730764251
16.0,-114.05852393081997
16.0,-114.26284602788535
32.0,-115.6554839191407
32.0,-116.15180470214302
32.0,-115.6644537648772
32.0,-115.88733167391563
32.0,-115.89577341561554
32.0,-116.14789218128332
32.0,-115.22305176058616
32.0,-116.50630579519576


==> data/raw_-3.0_32.csv <==
1.0,-108.95794179459577
1.0,-109.1734282409576
1.0,-108.73206226684418
1.0,-108.89064476892385
1.0,-108.76167331359055
1.0,-108.89657316034605
1.0,-108.89174184612745
1.0,-108.51411340378353
2.0,-109.48305202739273
2.0,-109.37875301669445
2.0,-110.01388430541502
2.0,-109.8391153539918
2.0,-110.61029459765572
2.0,-110.33560625583992
2.0,-109.83268461378454
2.0,-110.48616010661641
4.0,-111.56414496769492
4.0,-111.06157607791812
4.0,-111.28517975803088
4.0,-111.94062047706036
4.0,-111.0389458974936
4.0,-110.51588141071721
4.0,-111.42124333736473
4.0,-110.65371529161669
8.0,-113.17983305699691
8.0,-112.53547823136913
8.0,-112.35520146047865
8.0,-111.84341610121565
8.0,-112.46004278299633
8.0,-112.64356884026824
8.0,-111.91418879360553
8.0,-112.12092834826204
16.0,-114.93092118463257
16.0,-114.84188428171849
16.0,-114.75847471562325
16.0,-114.58271368420242
16.0,-114.02812328365326
16.0,-113.84919730764251
16.0,-114.05852393081997
16.0,-114.26284602788535
32.0,-115.6554839191407
32.0,-116.15180470214302
32.0,-115.6644537648772
32.0,-115.88733167391563
32.0,-115.89577341561554
32.0,-116.14789218128332
32.0,-115.22305176058616
32.0,-116.50630579519576


==> data/raw_-3.0_64.csv <==
1.0,-108.95794179459577
1.0,-109.1734282409576
1.0,-108.73206226684418
1.0,-108.89064476892385
1.0,-108.76167331359055
1.0,-108.89657316034605
1.0,-108.89174184612745
1.0,-108.51411340378353
2.0,-109.48305202739273
2.0,-109.37875301669445
2.0,-110.01388430541502
2.0,-109.8391153539918
2.0,-110.61029459765572
2.0,-110.33560625583992
2.0,-109.83268461378454
2.0,-110.48616010661641
4.0,-111.56414496769492
4.0,-111.06157607791812
4.0,-111.28517975803088
4.0,-111.94062047706036
4.0,-111.0389458974936
4.0,-110.51588141071721
4.0,-111.42124333736473
4.0,-110.65371529161669
8.0,-113.17983305699691
8.0,-112.53547823136913
8.0,-112.35520146047865
8.0,-111.84341610121565
8.0,-112.46004278299633
8.0,-112.64356884026824
8.0,-111.91418879360553
8.0,-112.12092834826204
16.0,-114.93092118463257
16.0,-114.84188428171849
16.0,-114.75847471562325
16.0,-114.58271368420242
16.0,-114.02812328365326
16.0,-113.84919730764251
16.0,-114.05852393081997
16.0,-114.26284602788535
32.0,-115.6554839191407
32.0,-116.15180470214302
32.0,-115.6644537648772
32.0,-115.88733167391563
32.0,-115.89577341561554
32.0,-116.14789218128332
32.0,-115.22305176058616
32.0,-116.50630579519576


==> data/raw_-3.5_16.csv <==
1.0,-118.87666084440868
1.0,-118.67918362664454
1.0,-118.00037032567326
1.0,-118.80350706727691
1.0,-118.16352044820628
1.0,-118.7044777751665
1.0,-118.21088625071835
1.0,-117.79468076490166
2.0,-119.21521442333172
2.0,-119.02802402325806
2.0,-119.08175705795921
2.0,-119.10757982070184
2.0,-118.12589732698257
2.0,-118.6377357695118
2.0,-118.9937025449359
2.0,-119.18399342692466
4.0,-119.44128533154579
4.0,-119.45211371138859
4.0,-119.53483528325238
4.0,-119.37213783261379
4.0,-119.3722284061522
4.0,-119.19270733242125
4.0,-119.2035828153417
4.0,-119.31783777574068
8.0,-119.53618497828757
8.0,-119.7271358980664
8.0,-119.68869234344115
8.0,-119.81897051837237
8.0,-119.5729272816783
8.0,-119.61684822989342
8.0,-119.5434142030128
8.0,-119.50353805571584
16.0,-119.88020674512167
16.0,-118.96453392786199
16.0,-119.99850324978479
16.0,-119.93255725132022
16.0,-119.47366002239757
16.0,-120.01332125326307
16.0,-119.85464574719363
16.0,-120.12239662527949
32.0,-120.50783575753081
32.0,-120.20320401817206
32.0,-120.42359460448496
32.0,-120.5137332309617
32.0,-120.38300686979214
32.0,-120.75109533261508
32.0,-120.52366741012347
32.0,-120.21750152697531


==> data/raw_-3.5_32.csv <==
1.0,-118.87666084440868
1.0,-118.67918362664454
1.0,-118.00037032567326
1.0,-118.80350706727691
1.0,-118.16352044820628
1.0,-118.7044777751665
1.0,-118.21088625071835
1.0,-117.79468076490166
2.0,-119.21521442333172
2.0,-119.02802402325806
2.0,-119.08175705795921
2.0,-119.10757982070184
2.0,-118.12589732698257
2.0,-118.6377357695118
2.0,-118.9937025449359
2.0,-119.18399342692466
4.0,-119.44128533154579
4.0,-119.45211371138859
4.0,-119.53483528325238
4.0,-119.37213783261379
4.0,-119.3722284061522
4.0,-119.19270733242125
4.0,-119.2035828153417
4.0,-119.31783777574068
8.0,-119.53618497828757
8.0,-119.7271358980664
8.0,-119.68869234344115
8.0,-119.81897051837237
8.0,-119.5729272816783
8.0,-119.61684822989342
8.0,-119.5434142030128
8.0,-119.50353805571584
16.0,-119.88020674512167
16.0,-118.96453392786199
16.0,-119.99850324978479
16.0,-119.93255725132022
16.0,-119.47366002239757
16.0,-120.01332125326307
16.0,-119.85464574719363
16.0,-120.12239662527949
32.0,-120.50783575753081
32.0,-120.20320401817206
32.0,-120.42359460448496
32.0,-120.5137332309617
32.0,-120.38300686979214
32.0,-120.75109533261508
32.0,-120.52366741012347
32.0,-120.21750152697531


==> data/raw_-3.5_64.csv <==
1.0,-118.87666084440868
1.0,-118.67918362664454
1.0,-118.00037032567326
1.0,-118.80350706727691
1.0,-118.16352044820628
1.0,-118.7044777751665
1.0,-118.21088625071835
1.0,-117.79468076490166
2.0,-119.21521442333172
2.0,-119.02802402325806
2.0,-119.08175705795921
2.0,-119.10757982070184
2.0,-118.12589732698257
2.0,-118.6377357695118
2.0,-118.9937025449359
2.0,-119.18399342692466
4.0,-119.44128533154579
4.0,-119.45211371138859
4.0,-119.53483528325238
4.0,-119.37213783261379
4.0,-119.3722284061522
4.0,-119.19270733242125
4.0,-119.2035828153417
4.0,-119.31783777574068
8.0,-119.53618497828757
8.0,-119.7271358980664
8.0,-119.68869234344115
8.0,-119.81897051837237
8.0,-119.5729272816783
8.0,-119.61684822989342
8.0,-119.5434142030128
8.0,-119.50353805571584
16.0,-119.88020674512167
16.0,-118.96453392786199
16.0,-119.99850324978479
16.0,-119.93255725132022
16.0,-119.47366002239757
16.0,-120.01332125326307
16.0,-119.85464574719363
16.0,-120.12239662527949
32.0,-120.50783575753081
32.0,-120.20320401817206
32.0,-120.42359460448496
32.0,-120.5137332309617
32.0,-120.38300686979214
32.0,-120.75109533261508
32.0,-120.52366741012347
32.0,-120.21750152697531


==> data/raw_-4.0_16.csv <==
1.0,-126.36155625928124
1.0,-126.00873242937733
1.0,-126.28480895659331
1.0,-126.06310127884699
1.0,-126.26228289939378
1.0,-126.34424619364658
1.0,-126.00796456581041
1.0,-126.29804334852301
2.0,-127.45481396732825
2.0,-127.59750593775067
2.0,-127.61433221741949
2.0,-127.34338271257639
2.0,-127.31442719439958
2.0,-127.44546327857658
2.0,-127.50065772787845
2.0,-127.47685691735965
4.0,-128.5033613163023
4.0,-128.53539791980944
4.0,-129.051185374458
4.0,-128.8243040304838
4.0,-128.75876903873774
4.0,-128.42155429589408
4.0,-128.2970300896678
4.0,-128.99903082834558
8.0,-129.90379008708578
8.0,-129.1452580615495
8.0,-129.67217140399296
8.0,-130.43277350556355
8.0,-129.2741407845306
8.0,-130.1832965271829
8.0,-129.418617455789
8.0,-130.29708756838323
16.0,-130.89322376252412
16.0,-130.60098565848378
16.0,-130.51465825050042
16.0,-130.87812710108443
16.0,-131.10829660629676
16.0,-130.85761473807247
16.0,-130.95945097314166
16.0,-130.94209050489056
32.0,-131.13191249955574
32.0,-131.32816827538701
32.0,-131.17753600590376
32.0,-131.16593333854678
32.0,-131.25761274628454
32.0,-131.3689152649485
32.0,-131.21338969842347
32.0,-131.1051439288981


==> data/raw_-4.0_32.csv <==
1.0,-126.36155625928124
1.0,-126.00873242937733
1.0,-126.28480895659331
1.0,-126.06310127884699
1.0,-126.26228289939378
1.0,-126.34424619364658
1.0,-126.00796456581041
1.0,-126.29804334852301
2.0,-127.45481396732825
2.0,-127.59750593775067
2.0,-127.61433221741949
2.0,-127.34338271257639
2.0,-127.31442719439958
2.0,-127.44546327857658
2.0,-127.50065772787845
2.0,-127.47685691735965
4.0,-128.5033613163023
4.0,-128.53539791980944
4.0,-129.051185374458
4.0,-128.8243040304838
4.0,-128.75876903873774
4.0,-128.42155429589408
4.0,-128.2970300896678
4.0,-128.99903082834558
8.0,-129.90379008708578
8.0,-129.1452580615495
8.0,-129.67217140399296
8.0,-130.43277350556355
8.0,-129.2741407845306
8.0,-130.1832965271829
8.0,-129.418617455789
8.0,-130.29708756838323
16.0,-130.89322376252412
16.0,-130.60098565848378
16.0,-130.51465825050042
16.0,-130.87812710108443
16.0,-131.10829660629676
16.0,-130.85761473807247
16.0,-130.95945097314166
16.0,-130.94209050489056
32.0,-131.13191249955574
32.0,-131.32816827538701
32.0,-131.17753600590376
32.0,-131.16593333854678
32.0,-131.25761274628454
32.0,-131.3689152649485
32.0,-131.21338969842347
32.0,-131.1051439288981


==> data/raw_-4.0_64.csv <==
1.0,-126.36155625928124
1.0,-126.00873242937733
1.0,-126.28480895659331
1.0,-126.06310127884699
1.0,-126.26228289939378
1.0,-126.34424619364658
1.0,-126.00796456581041
1.0,-126.29804334852301
2.0,-127.45481396732825
2.0,-127.59750593775067
2.0,-127.61433221741949
2.0,-127.34338271257639
2.0,-127.31442719439958
2.0,-127.44546327857658
2.0,-127.50065772787845
2.0,-127.47685691735965
4.0,-128.5033613163023
4.0,-128.53539791980944
4.0,-129.051185374458
4.0,-128.8243040304838
4.0,-128.75876903873774
4.0,-128.42155429589408
4.0,-128.2970300896678
4.0,-128.99903082834558
8.0,-129.90379008708578
8.0,-129.1452580615495
8.0,-129.67217140399296
8.0,-130.43277350556355
8.0,-129.2741407845306
8.0,-130.1832965271829
8.0,-129.418617455789
8.0,-130.29708756838323
16.0,-130.89322376252412
16.0,-130.60098565848378
16.0,-130.51465825050042
16.0,-130.87812710108443
16.0,-131.10829660629676
16.0,-130.85761473807247
16.0,-130.95945097314166
16.0,-130.94209050489056
32.0,-131.13191249955574
32.0,-131.32816827538701
32.0,-131.17753600590376
32.0,-131.16593333854678
32.0,-131.25761274628454
32.0,-131.3689152649485
32.0,-131.21338969842347
32.0,-131.1051439288981

